New effective precession spin for modeling multimodal gravitational waveforms in the strong-field regime

Accurately modelling the complete gravitational-wave signal from precessing binary black holes through the late inspiral, merger and ringdown remains a challenging problem. The lack of analytic solutions for the precession dynamics of generic double-spin systems, and the high dimensionality of the problem, obfuscate the incorporation of strong-field spin-precession information into semi-analytic waveform models used in gravitational-wave data analysis. Previously, an effective precession spin, $\chi_p$, was introduced to reduce the number of spin degrees of freedom. Here, we show that $\chi_p$ alone does not accurately reproduce higher-order multipolar modes, in particular the ones that carry strong imprints due to precession such as the $(2,1)$-mode. To improve the higher-mode content, and in particular to facilitate an accurate incorporation of precession effects in the strong-field regime into waveform models, we introduce a new dimensional reduction through an effective precession spin vector, $\vec{\chi}_\perp$, which takes into account precessing spin information from both black holes. We show that this adapted effective precession spin (i) mimics the precession dynamics of the fully precessing configuration remarkably well, (ii) captures the signature features of precession in higher-order modes, and (iii) reproduces the final state of the remnant black hole with high accuracy for the overwhelming majority of configurations. We demonstrate the efficacy of this two-dimensional precession spin in the strong-field regime, paving the path for meaningful calibration of the precessing sector of semi-analytic waveform models with a faithful representation of higher-order modes through merger and the remnant black hole spin.

==> PnP_Response.txt <==
%%%%%%%%%%%%%%%%%%%%%
Serguei's comments:
%%%%%%%%%%%%%%%%%%%%%

* Is there an acknowledgement of computing resources accessed through the LIGO-Virgo Collaboration? No,  there are currently no computing acknowledgements. This should be rectified. 

No LVK computing resources were used in this work. All calculation were performed using local resources.

* Line 63: while I understand what you mean, this makes it sound like the (2,2) mode is sourcing higher ℓ modes as well, which is not the case. 

We have modified the sentence to remove the ambiguity.

* In line 532 one should add right power of M, or not use M in previous line

Thank you for spotting this mistake. We have fixed the equation.

* typo in Eq(11): should be χ2z  in the last component

Fixed. Thank you.

* It might be worth explicitly stating that, in the single spinning case, the new spin reproduces the full dynamics exactly. Meanwhile, χp, even with conditional placement, does not.

We have added an explicit sentence in the discussion.

* I find the choice of the fiducial binary a bit confusing. While it does demonstrate nicely the advantage of the new parametrisation, it's also almost a single-spinning case: the magnitude of the dimensionful spin on the primary is ~4 times smaller than the secondary, so it's not surprising that it works well.

We show additional cases, in particular a q=3 case, in the Appendix. We have added an additional pointer and highlighted that the fiducial case is indeed a case where we know that chi_p fails. 

A couple of comments on continuity of conditional placement:
* it would be interesting to see mismatch numbers between  some cases where one crosses over from S1⊥>S2⊥ to S2⊥>S1⊥

As a further investigation on this, we have recomputed matches for binary configurations just above and below the boundary for conditional placement. These binaries are based upon the fiducial binary, but their primary in-plane spin components have been rescaled. We plot white noise matches of the (2,1)-mode between the mapped binaries and their fully precessing counterparts, and a plot is available to view here: https://ldas-jobs.ligo.caltech.edu/~lucy.thomas/projects/chi_perp/MatchContinuityFiducial.png 
We show chi_perp in orange and chi_p in green, with chi_perp without conditional placement, ie. always placed upon the primary, in dashed blue. This figure suggests that without switching chi_perp onto the secondary, the matches will continue to decrease as the secondary in-plane spin is increased, and if it is conditionally placed, then the match increases with S2⊥. The matches remain fairly continuous across the boundary, although we did find that in some other cases there may be a drop in of around 1% immediately after the transition point. We note that neither mapping performs particularly well in this region but there is certainly a gain when switching. 

* Since the perpendicular components of the spins are not conserved, I wonder if there can be cases where depending on the reference frequency one would assign the perpendicular spin to either primary or secondary. I think this may pose a challenge for constructing models. 

We fully agree that the spin placement may be fref-dependent for some binaries, however we note that chi_p is itself an fref-dependent quantity. It is not currently known how to produce a frequency-independent effective precession spin which can be used in waveform modelling.

* In addition to showing the quaternion components to quantify the effects of precession, it might be interesting (and more intuitive) to show an example of the precession of L̂  with the different prescriptions (full, χp,χ⃗ ⊥)

While we agree that the Euler angles may be more intuitive, they encode the same information and since the quaternions are native to the surrogate package, we opted for those. Also, to compute for example the evolution of the opening angles, we would require an analytical approximation for L which we felt was unnecessary due to the direct availability of the quaternions. 

* I am probably missing something about  Eq. (23). Why is it defined this way? I can't seem to reconcile this with the naive Δλ=λL−λσL

We have received the same comment from others, so we have decided to replace it and have adjusted the text accordingly.

* This is a bit pedantic, but there are several instances of seemingly using L̂  and  the Newtonian orbital angular momentum L̂ N interchangeably, which while close to each other, are not the same: for example L̂  is not actually normal to the orbital plane.  This might be worth a one-sentence comment.

We have added a clarifying footnote. 


%%%%%%%%%%%%%%%%%%%%%
Juan's comments
%%%%%%%%%%%%%%%%%%%%%

First, regarding the "only-slight-improvement" of on the kick magnitude when using the chi_p vector. If I understand correctly, your precessing waveforms are computed via "twisting" of non-precessing ones (Eq 2). 
I wonder if such transformation can just lead to a "wrong" relative phasing of the ringdown modes, which has a huge effect on the emitted signal as a function of the orientation (e.g., https://www.nature.com/articles/s42005-020-00446-7), and is therefore crucial to correctly estimating the kick (https://journals.aps.org/prl/abstract/10.1103/PhysRevLett.121.191102, https://dcc.ligo.org/DocDB/0156/G1802096/003/wave_comp_v3.pdf). 
What do you think would be the way of improving kick estimates using your type of approach and not through direct fit to precessing NR waveforms, á la NRSurrogate?

No, we do not apply the twisting-up routine here. We just re-evaluate the NR surrogate with the mapped initial conditions as per Eqn. 5-6 and 10-11 respectively.
As can be seen in many of the superkick papers, the key quantity appears to be the azimuthal spin difference \Delta\phi at ~plunge. With the new parameterisation we are certainly getting the in-plane spin orientation more accurately than with chi_p alone. To improve on this, one will have to improve on the modelling of two-spin effects.


Second, regarding your faithfulness calculations for your full multi-modal strains, why do you optimise over the azimuthal angle? 
In principle, given two sets of modes h_lm, computed by two different models, for a given source with intrinsic parameters (spins, masses), one should be able to define a common reference frame so that full-mode waveforms can be compared at the same inclination (which you do) and azimuth (i.e., phase, which you optimise over). Not doing so can hide low values of the faithfulness as a function of the azimuthal angle, that then translate into wrong kick estimates. 
While this kind of comparison at a fixed reference frame is easy for aligned-spin systems (e.q., https://arxiv.org/pdf/2001.07109.pdf), I fully understand that reconciling the reference frame of two precessing simulations is quite tough. I think, however, it may be useful to note that a wrong estimate of some quantities like kicks is expected even if the overlaps you show are quite good.

For the matches, we simply follow the standard procedure to assess the faithfulness of precessing waveform models (Phenom and EOB). For the comparisons of the final state, however, we do not compute any matches. We simply compare the estimates obtained from the remnant fits for the fully precessing systems against the values obtained with either of the two mappings. There is not optimisation applied - it's a direct comparison between the values from the remnant fits. 

==> Proofs_Response.txt <==
Thank you very much for the proofs. We have reviewed them and our response to the specific questions and comments are below (numbered), as well as a few other comments (bullet points):

1. For the title, we kindly request it be changed to 'A new effective...' rather than 'New effective...'. The reason for this is that there are many possible effective precession spins which could be used. By not including the 'A', it sounds like we are claiming our new quantity is unique, which is not true. Other than this, we accept the changed title. 

2. Thank you for correcting the inconsistent use of serial commas.

3. Changing of 'italics' to 'roman' is okay.

4. Having reviewed Table II, we feel that the change to three dots does slightly change the meaning. Rather than those fields being not applicable as indicated with the dash, it makes it seem as though they should be filled with the same information as rows above which is incorrect. We would be very grateful, therefore, if the three dots could be changed back to dashes.

5.&6. The change to these sentences is okay, thank you for correcting the omission of '-modes'.

7. Thank you for making our verb tense consistent in the Discussion section. We have reviewed and accept these changes.

8. We have reviewed the funding information and can confirm that it is accurate and complete.

9. We can confirm that References [21, 57] are correct.

10. We have checked the links generated and can confirm that they are all correct and working.

11. Ref. [54] does not have an author as it is a collaboration data product, so should be left as currently listed.

- We notice that the formatting of Table II looks very cramped and a little hard to read. We understand that this may be journal style and so this change is not essential, but we feel that larger spacing between table rows would be helpful for the reader.

- We spotted a mistake we made in Equation (17) - apologies for not catching this sooner. The bottom limit of the integration should actually be 't_0', not 't_c'. Additionally, we ask that the period at the end of the equation be changed to a comma, and the words 'where t_f is the final time of the surrogate waveforms.' be added immediately after the equation. Thank you.

- Line 63: '... throughout IMR', may we ask this be changed back to '... throughout the inspiral, merger and ringdown'. 

- Line 450: we ask that an extra space be added between '75,150' and the extra space in front of the 75 be removed.

- Geraint Pratten's ORCID icon seems to be missing, can it be added: https://orcid.org/0000-0003-4984-0775 . Thank you.

- Ref. [46] has been recently published and so now has the DOI: 10.1103/PhysRevD.103.064067. We would be grateful if this could be added.

Many thanks, the authors.

==> Proofs_Response_2.txt <==
Thank you very much for the updated proofs. We have reviewed them and our response is as follows:

- We notice the title has not been changed back to 'A new effective precession spin...'. WE WON'T WIN THIS FIGHT :'-(

- Thank you for changing the three dots back to dashes in Table II. We notice that there is still one instance of the three dots left. NOT WORTH WAITING FOR NEW PROOFS JUST FOR THREE DOTS...

Many thanks, the authors.

SECOND PROOFS WERE APPROVED AS-IS

==> Referee_Response.txt <==
Response to the referee:

We thank the referee very much for their constructive feedback and comments. We are particularly appreciative of the suggestion to rewrite the key equation, Eq. (9) which is now much less unwieldy. Detailed responses to the individual comments are provided below and all textual changes are highlighted in blue. We hope that we have addressed the referee's comments in a satisfactory manner.

Kind regards,
Lucy Thomas, Patricia Schmidt, Geraint Pratten

* How necessary was it to use Cartesian coordinates for the two dimensions of $\chi_\perp$? Did the authors consider other
parameterizations, say in-plane magnitude and the relative in-plane angle between the two objects' spins? I ask because the x and y
in-plane magnitude are a bit arbitrary. I wouldn't know what to make of them if they were presented in a LIGO/Virgo results paper for
instance. I realize the goal of this was more for modeling purposes, but a couple sentences on choice of coordinate system would be good.

RESPONSE: We have not explicitly tried other parameterisations but the transformation to polar coordinates is straightforward although it does unfortunately not yield a very compact expression as it does not allow for a simple rewriting in terms of the spin magnitudes and the difference in the azimuthal angle. The Cartesian coordinate choice is commonly used to represent spin components and its is also natively used in the surrogate. 
We fully agree with the point concerning the interpretation of the vector components and have added clarifying text accordingly below Eq. (9).


* I found Eq. 9 difficult to parse due to the mixture of m1, m2, q, $S_\perp$, $S_{1\perp}$, $S_{2\perp}$, $\chi_\perp$, $\chi_{1\perp}$,
and $\chi_{2\perp}$, especially given the remapping 1 -> 2. I suggest just putting everything in Eq. 9 in terms of $S_{1\perp}$,
$S_{2\perp}$, m1, and m2. You could drop the $(t_{\ref})$ in the equation if that makes it too long, just stating that everything is
evaluated at the reference time.

RESPONSE: We thank the referee very much for this suggestion. Indeed, the equation is now much more compact and palatable. 

* When reading the methods and results (especially Fig. 1) I kept wondering how much of the improvement is due to the new
parameterization and how much of it is due to the remapping. It was good to see this addressed in the discussion and Appendix B. Out of
curiosity, did you also try to redo Fig. 2 using the remapping with $\chi_p$? If so, I'd suggest adding that plot to Appendix B, since
it'd provide a clear illustration that remapping is not enough. You might consider plotting $\chi_\perp$ and $chi_p$ without remapping as
dashed lines, and with remapping with solid lines. This is only a suggestion though; feel free to disregard.

RESPONSE: Thank you for this suggestion, we have included an extra figure in Appendix B (and an accompanying couple of sentences in the Discussion section) which shows white matches for both spin mappings with and without conditional placement. It very nicely illustrates that especially for higher-order modes at more unequal mass ratios, neither conditional placement of $\chi_p$ nor a primary placement of $\vec{\chi}_\perp$ is enough and that the combination has the biggest impact.

* First sentence of Section III.A: "Eq. (4)" should be Eq. (9).

RESPONSE: Fixed. Thank you for catching that!

* Fig. 7: what are the parameters of this binary? I didn't see them given anywhere.

RESPONSE: We have added "the same fiducial binary as Fig. 1." to the caption to clarify this point.

* Page 13, first column, middle of the first paragrah: "precessing system a some reference time" -> "precessing system at some reference
time"

RESPONSE: Fixed. Thank you for spotting the missing t.
